Hybrid programming-model strategies for GPU offloading of electronic structure calculation kernels

To address the challenge of performance portability, and facilitate the implementation of electronic structure solvers, we developed the Basic Matrix Library (BML) and Parallel, Rapid O(N) and Graph-based Recursive Electronic Structure Solver (PROGRESS) libraries. BML implements linear algebra operations necessary for electronic structure kernels using a unified user interface for various matrix formats (dense, sparse) and architectures (CPUs, GPUs). Focusing on Density Functional Theory (DFT) and Tight-Binding (TB) models, PROGRESS implements several solvers for computing the single-particle density matrix and relies on BML. In this paper, we describe the general strategies used for these implementations on various computer architectures, using OpenMP target functionalities on GPUs, in conjunction with third-party libraries to handle performance critical numerical kernels. We demonstrate the portability of this approach and its performance on benchmark problems.

==> data/corehalo.txt <==
0.1     286.00000000000000
0.01    858.25000000000000
0.001   1407.5000000000000
0.0001  1809.875000
0.00001 2147.8750000000000

==> data/crusher/1000-full_speedup.txt <==
2.500000000000000000e+01 2.722101336960000140e+02
3.600000000000000000e+01 2.086636627423187065e+02
4.900000000000000000e+01 1.674704140910585011e+02
6.400000000000000000e+01 1.329614387258989154e+02
8.100000000000000000e+01 1.120885054897290303e+02
1.000000000000000000e+02 9.547051135498321628e+01
1.210000000000000000e+02 8.265506033127236662e+01
1.440000000000000000e+02 7.378475357497197251e+01
1.690000000000000000e+02 6.404276178292037969e+01
1.960000000000000000e+02 5.698972589905081065e+01
2.250000000000000000e+02 5.113943017391304124e+01
2.560000000000000000e+02 4.557089168959655723e+01
2.890000000000000000e+02 4.144803496386813890e+01
3.240000000000000000e+02 3.757128077880422978e+01
3.610000000000000000e+02 3.463403401627118683e+01
4.000000000000000000e+02 3.134507867448318663e+01
4.410000000000000000e+02 2.935264545767211075e+01
4.840000000000000000e+02 2.713723360388297934e+01
5.290000000000000000e+02 2.542661430482315410e+01
5.760000000000000000e+02 2.354545436893558730e+01
6.250000000000000000e+02 2.181757664914388783e+01
6.760000000000000000e+02 2.043052445201909251e+01
7.290000000000000000e+02 1.927340753583116850e+01
7.840000000000000000e+02 1.801118023249744482e+01
8.410000000000000000e+02 1.713179325837288403e+01
9.000000000000000000e+02 1.613619541699071647e+01
9.610000000000000000e+02 1.515080974648725842e+01
1.024000000000000000e+03 1.415698858378589264e+01


==> data/crusher/1000x1000_diag_vs_PS-crusher.dat <==
25      247.764078 
36      187.191474
49      149.441185
64      121.936918
81      102.195059
100     86.995068
121     74.606844
144     67.477637
169     57.381564
196     51.311381
225     45.953835
256     41.159974
289     37.350845
324     33.941581
361     31.159012
400     28.383270
441     26.175998
484     24.362733
529     22.828167
576     21.287378
625     19.594365
676     18.403265
729     17.352921
784     16.194298
841     15.243546
900     14.437863
961     13.431844
1024    12.680794
































==> data/crusher/2000x2000_diag_vs_PS-crusher.dat <==
25      95.989901  
36      73.752899
49      58.937418
64      48.226553
81      40.831254
100     35.558126
121     30.260374
144     27.022434
169     24.115918
196     21.488753
225     19.244811
256     17.510641
289     16.163455
324     14.514009
361     13.414234
400     12.255447
441     11.315572
484     10.594857
529     9.831528
576     9.206076
625     8.613304
676     8.142508
729     7.618224
784     7.122059
841     6.815289
900     6.435223
961     6.066874
1024    5.769410
































==> data/crusher/4000x4000_diag_vs_PS-crusher.dat <==
25       52.341344  
36       40.801847
49       33.158569
64       27.679721
81       23.636493
100      20.489874
121      18.067681
144      16.001328
169      14.381167
196      12.973244
225      11.811340
256      10.764359
289      9.955451
324      9.144134
361      8.437008
400      7.856237
441      7.298951
484      6.831514
529      6.402413
576      6.010786
625      5.688719
676      5.375653
729      5.074065
784      4.825426
841      4.558293
900      4.706323
961      4.118937
1024     3.922821


==> data/crusher/500-full_speedup.txt <==
2.500000000000000000e+01 6.963960142488480187e+02
3.600000000000000000e+01 5.346604531321910372e+02
4.900000000000000000e+01 4.365300619566074829e+02
6.400000000000000000e+01 3.374103372045977380e+02
8.100000000000000000e+01 2.961040299364049133e+02
1.000000000000000000e+02 2.602490894856322257e+02
1.210000000000000000e+02 2.237109101529052282e+02
1.440000000000000000e+02 1.943874810000000082e+02
1.690000000000000000e+02 1.663014974083969264e+02
1.960000000000000000e+02 1.621338553728560896e+02
2.250000000000000000e+02 1.298725842059429283e+02
2.560000000000000000e+02 1.243354716281867525e+02
2.890000000000000000e+02 1.154967866825775644e+02
3.240000000000000000e+02 1.087305843671171175e+02
3.610000000000000000e+02 9.805936570317783207e+01
4.000000000000000000e+02 8.708454103027264637e+01
4.410000000000000000e+02 8.747751341497365729e+01
4.840000000000000000e+02 7.483187464672511169e+01
5.290000000000000000e+02 7.473217872852009691e+01
5.760000000000000000e+02 6.071031695751816670e+01
6.250000000000000000e+02 5.876033425226908946e+01
6.760000000000000000e+02 5.521883819477492494e+01
7.290000000000000000e+02 4.870687287371479357e+01
7.840000000000000000e+02 4.479203250863548647e+01
8.410000000000000000e+02 4.378356001888498383e+01
9.000000000000000000e+02 4.067492765714285952e+01
9.610000000000000000e+02 4.079875324510515355e+01
1.024000000000000000e+03 3.633761782435129106e+01


==> data/crusher/500x500_diag_vs_PS-crusher.dat <==
25      532.730676 
36      401.118081
49      319.827661
64      257.046404
81      218.114871
100     181.496359
121     150.831892
144     129.591654
169     115.358730
196     100.821470
225     90.532591
256     80.469991
289     72.264540
324     65.503907
361     59.593125
400     54.344763
441     53.365901
484     46.009620
529     44.661304
576     39.373122
625     37.047246
676     35.301434
729     31.900827
784     30.455014
841     28.033531
900     26.420941
961     25.538575
1024    23.462760


==> data/crusher/magma_diag.txt <==
1081 350.
2162  994.
3243  2164.
4324  3549.
6486  6633.
8648  11750.
9729  13805.
12972  24283.
19458  58213.
29187  143886.


==> data/crusher/magma_diag_whypre.txt <==
1081 150.
2162 626.
4324 2701.
8648 9573.
3243 1614.
6486 5397.
12972 20975.
9729 11403.
19458 52903.
29187 144226.


==> data/crusher/magma_sp2.txt <==
1081 36.
2162 162.
3243 386.
4324 702.
6486 1702.
8648 3318.
9729 4442.
12972 8862.
19458 29937.
29187 82935.

































==> data/crusher/times_offload_3dbio_sort.txt <==
1081 35026.
2162 73911.


==> data/crusher/timings_hypre_cusparse.txt <==
1081 2337.
2162 4397.

==> data/crusher/timings_hypre_nvidia.txt <==
1081 369.
2162 595.
3243 833.
4324 1124.
6486 1696.
8648 2690.
9729 2467.
12972 3954.
19458 5965.
29187 9764.

==> data/crusher/timings_hypre_spadd.txt <==
1081 327.
2162 695.
3243 1191.
4324 6542.
6486 9440.
8648 36189.
9729 13421.
12972 54123.
19458 79817.
29187 120393.


==> data/crusher/timings_rocsparse_3dbio_sort.txt <==

1081 166.
2162 249.
3243 325.
4324 496.
6486 753.
8648 1282.
9729 1272.
12972 2007.
19458 3366.


==> data/crusher/timings_rocsparse_3dbio_sort_3500cols.txt <==
1081 166.
2162 247.
3243 328.
4324 495.
6486 657.
8648 1080.
9729 970.
12972 1749.
19458 2719.
29187 4253.
 


==> data/graph_error.txt <==
0.1 4.4003117269048764E-006 286.
0.01 5.9623032882625775E-008 858.25
0.001 2.5880864361893912E-010 1407.5
0.0001  2.2408651170299326E-012 1809.875
0.00001 6.8505042546725103E-015 2147.875

==> data/graph_scaling.txt <==
1081 1192.0  3739.
2162 10758.0   7336.
3243 38999.0  11845.
4324 98651.0  21127.
5405 188825.0 26466.

==> data/graph_scaling_gp.txt <==
1081 3739.
2162 7336.
3243 11845.
4324 21127.
5405 26466.

==> data/graph_speedup.txt <==
0.1	    5.79321486268174
0.01	1.4372745490982
0.001	0.417284046390753
0.0001	0.195408144730628
1E-05	0.114177156078198

==> data/intel/1D_mkl_CPU_16_diag.txt <==
1024    50
2048    252
4096    1523
8192    17504
16384   78728


==> data/intel/1D_mkl_CPU_16_sp2.txt <==
1024    60
2048    261
4096    1712
8192    11120
16384   83612

==> data/intel/1D_mkl_CPU_32_diag.txt <==
1024    53
2048    221
4096    1579
8192    13198
16384   53987


==> data/intel/1D_mkl_CPU_32_sp2.txt <==
1024    35
2048    187
4096    1366
8192    6261
16384   45480


==> data/intel/1D_mkl_CPU_52_diag.txt <==
1024    56
2048    291
4096    1143
8192    13116
16384   49978

==> data/intel/1D_mkl_CPU_52_sp2.txt <==
1024    46
2048    246
4096    1075
8192    4811
16384   34027

==> data/intel/1D_mkl_CPU_8_diag.txt <==
1024    47
2048    323
4096    2268
8192    28457
16384   130817

==> data/intel/1D_mkl_CPU_8_sp2.txt <==
1024    57
2048    400
4096    2984
8192    21168
16384   161901

==> data/intel/1D_mkl_CPU_diag.txt <==
1024    83
2048    448
4096    2494
8192    23468
16384   106500

==> data/intel/1D_mkl_CPU_sp2.txt <==
1024    62
2048    420
4096    2272
8192    15219
16384   111681

==> data/intel/1D_mkl_GPU_diag.txt <==
1024    60
2048    263
4096    1566
8192    19168
16384   81566

==> data/intel/1D_mkl_GPU_sp2.txt <==
1024    61
2048    242
4096    903
8192    4582
16384   23873

==> data/intel/1D_mkl_GPU_sp2_new.txt <==
1024    6
2048    29
4096    197
8192    1338
16384   9897

==> data/intel/OpenBLAS_Intel_16.txt <==
1081  246.00000000000000
2162  1190.0000000000000
3243  3391.0000000000000
4324  8410.0000000000000
6486  27961.000000000000
8648  67319.000000000000
12972 221599.00000000000
